Thinking Fair and Slow: On the Efficacy of Structured Prompts for Debiasing Language Models

Existing debiasing techniques are typically training-based or require access to the model's internals and output distributions, so they are inaccessible to end-users looking to adapt LLM outputs for their particular needs. In this study, we examine whether structured prompting techniques can offer opportunities for fair text generation. We evaluate a comprehensive end-user-focused iterative framework of debiasing that applies System 2 thinking processes for prompts to induce logical, reflective, and critical text generation, with single, multi-step, instruction, and role-based variants. By systematically evaluating many LLMs across many datasets and different prompting strategies, we show that the more complex System 2-based Implicative Prompts significantly improve over other techniques demonstrating lower mean bias in the outputs with competitive performance on the downstream tasks. Our work offers research directions for the design and the potential of end-user-focused evaluative frameworks for LLM use.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> todo.txt <==
5. need to put statistical significance on all the tables.
6. Why did you sample real-toxicity [DONE]
8. comparisons with sdb and other in-processing methods. [SD Pending]
10. Implication Ablations (fixed, smaller model, bigger model) [RUNNING]
2. qualitative results [Filtered]
4. Choice of Implication to the appendix
3. renaming self-refinement [DONE]
1. Appendix Results.[DONE]
11. Consistency in usage of prompt and prefix
12. write the stereoset description. [DONE]

-----------------------------------------------------------------
9. For each step k, why aren't we giving all k-1 outputs to S-R 
7. change the hate-speech model from roberta

